Performance optimizations on deep noise suppression models

We study the role of magnitude structured pruning as an architecture search to speed up the inference time of a deep noise suppression (DNS) model. While deep learning approaches have been remarkably successful in enhancing audio quality, their increased complexity inhibits their deployment in real-time applications. We achieve up to a 7.25X inference speedup over the baseline, with a smooth model performance degradation. Ablation studies indicate that our proposed network re-parameterization (i.e., size per layer) is the major driver of the speedup, and that magnitude structured pruning does comparably to directly training a model in the smaller size. We report inference speed because a parameter reduction does not necessitate speedup, and we measure model quality using an accurate non-intrusive objective speech quality metric.

==> scratch.txt <==
Real-time audio enhancement--such as background noise suppression--on consumer devices is a 
%primarily time 
resource 
bound application.
There are strict time requirements due to the real-time application.
In addition, power and memory requirements cannot adversely effect consumer experience on the device, especially in conjunction with other concurrently running programs.
Deep learning methods have greatly improved background noise suppression performance, but typically come with a greater computational complexity than classical methods.

We use model compression to realize an improved %computational 
resource and 
%model 
performance trade-off 
to improve on-device deep noise suppression (DNS).
%than what is currently possible. 
%Thus the area of model compression becomes an important tool for realizing deep learning performance in constrained environments.
First, we demonstrate the value of structured pruning to navigate the resource and performance trade-off via an architecture search.
\tood{add tag about numbers}
%The baseline DNS model can achieve a 5.2X inference speedup with only a small drop in audio quality.
%no audible\footnote{
%We estimate subjective audio quality with DNSMOS [cite], which estimates P.835 MOS ratings.
%General population cannot distinguish less than a 0.2 MOS rating difference.
%Experts cannot distinguish less than a 0.1 MOS difference.
%\todo{verify what DNSMOS delta is audible, cite}
%} 
%difference in noise suppression quality.
Next, we present a joint training procedure which enables multiple sizes of pruned models to ``nest''  within each other.
This nesting makes it possible to dynamically scale DNS model complexity in real-time, in conjunction with a resource manager.
Importantly, we do not need to store multiple separate models to achieve this.

Structured pruning aims to find a dense sub-network which well approximates the original network.
This type of model compression immediately transfers to inference speedup and reduced storage costs because we are simply outputting a dense, smaller network.
In contrast, sparse pruning converts dense tensors to sparse ones, and requires specialized software and hardware support to realize any inference speedups or reduced model storage.
Implementing such sparse support across a meaningfully large section of consumer devices is highly nontrivial.
We employ structured magnitude pruning and retraining to compress a trained CRUSE model~\cite{braun21cruse}, and show that by increasing compression we can smoothly degrade the model quality. 
%Re-training is crucial here, as in many other compression methods, to recover the model.
We use a heuristic pruning strategy which maintains monotonicity within the internal structure of the network.
Our experiments indicate that with the same computation budget, directly training a model to a given size is equivalent to pruning.
The value then of structured pruning is in discovering network architectures which compress well.
%perform an architecture search.
These observations are in line with Liu et. al.~\cite{liu2018rethinking} which argue the value of structured pruning is in performing an architecture search.

Regardless of how they are constructed, the size and complexity of these compressed models are fixed.
This fixed size presents an issue when you consider that in real world scenarios there will be many concurrently running programs.
If the available computational resources change such that a given DNS model can no longer be run,
%there are no longer enough computational resources to support a DNS model, 
all we can do is turn it off.
In other words, fixed size models do not degrade gracefully under changing computational resources.
The resulting behavior can be jarring to the user.
%As an alternative,
Multiple compressed models at varying sizes could be stored to provide adaptability.
%to available computational resources.
However it is unreasonable to assume that our DNS model will be the only one running in a fully AI powered media stack.
%The proposed strategy of 
Managing multiple compressed versions per model does not scale well in terms of memory, especially on mobile devices.


%Regardless of how they are constructed, fixed size models do not degrade gracefully under dynamically changing computational resources.
%There will be concurrent programs, and even other deep learning models running in an AI powered media stack.
%If there are not enough available computational resources, we can only turn off our background suppression model.
%It is possible to store and use several models at different compression levels, however this strategy does not scale well in terms of memory (especially on mobile) when we consider that in the future there will be multiple deep learning models running simultaneously performing a variety of functions.

%%Use this somewhere else
%For most compression methods--and much of deep learning architecture design--it is difficult to meaningfully change the size of a given model without retraining.
%The drawback of the above compression pipeline is that it is difficult to adjust the model size.
%Next, we develop a training procedure to 

We develop a joint training method which allows multiple pruned models to nest 
inside one another.
%together into one. 
%pruning method which 
%%training procedure which 
%nests multiple models together into one.
A single model will be downloaded, and additional smaller models can be accessed by taking slices of the original weight tensors.
These nested models then allow for graceful degradation under changing computational resources,
while only requiring
%taking up 
the memory of the largest nested model.
%without incurring additional memory costs; 
If a given model size if no longer computationally viable, then we can utilize a smaller model by simply subsetting the parameters.

\subsection{Contributions}
% very good parameter reduction and runtime reduction - scalable with a smooth degradation in performance
% tradeoffs of pruning methods
% can you make this work at runtime?
% How can you use DNSMOS to do pruning?
%\todo{Change framing to the practical orientation: speeding up to enable use in real-time applications}


We demonstrate that the CRUSE~\cite{braun21cruse} class of models is viable at a lower complexity regime than previously thought possible.
%(demonstrated)
This complexity reduction results in
%We measure 
up to a 7.25X speedup over the baseline CRUSE model, with a smooth P.835 DNSMOS degradation.
Motivated by structured pruning model compression and a profiling of the CRUSE inference time, a new adjustable network parameterization is proposed to specify lower complexity CRUSE models.
Ablation studies show that the proposed network parameterization in fact is responsible for the above mentioned successful scalability.
The magnitude structured pruning does no better than directly training a model in a given size.
Thus we show that the value of structured pruning is in the architecture search: discovering which network parameterizations can reduce model complexity with minimal model degradation.
\todo{not sure about this point}


\todo{Contributions for Cascade}
%We propose a joint training method which nests multiple models into one. 
%The sub-models share a portion of their weights, and are accessed by sub-setting the weights of the largest model.
Typically, we need to retrain when switching between model sizes.
%A nested model can then dynamically adjust its complexity during inference time.
Importantly, we do not incur the additional memory costs of storing separate models.
%We show an additional trade-off when deploying a
%set of models at multiple levels of complexity: a nested model requires less total storage, but experiences some model degradation in comparison to the separately trained models.
%\outline{more detail after more results}
%Practically, there will be many concurrent programs and thus the available computational resources for a given audio enhancement model will vary over time. 
%Our proposed method enables multiple subsequently smaller models to overlap in shared tensors.
%Thus we can dynamically scale model complexity to adjust for changing computational resources.

%\outline{Other things I may want to say:
%\begin{itemize}
%    \item As of today, sparse pruning is not practical if you want to deploy and see real speed up
%\end{itemize}
%}



We propose and evaluate a wide range of structured pruning configurations for the CRUSE~\cite{braun21cruse} class of models and show with this
%We evaluate a wide range of structured pruning configurations and show that this 
compression method we can smoothly navigate the complexity-performance trade-off curve. 
For example, a 5.2X inference speedup over the baseline results in only a 0.12 DNSMOS\footnote{
DNSMOS: a non-intrusive objective speech quality metric~\cite{reddy21dnsmos}
%Estimated using a deep neural network, using P.835 standard[cite].
}
reduction.
The CRUSE class of models are shown to be viable at sizes smaller than previously observed.
We show that directly training a model in the size of the pruned configurations produces nearly equivalent models.


We also utilize several experimental methodologies which we believe are important to developing real-time audio enhancement techniques.
It has been shown that objective call quality metrics do not correlate well with real subjective user ratings [cite dnsmos]. 
Instead, we utilize the P.835 DNSMOS model which estimates subjective ratings and has been shown to highly correlate with subjective call quality ratings [cite]
The P.835 standard measures signal, background, and overall call quality [cite].
In addition, we measure actually inference times using the onnx runtime engine [cite].
Simple operation reduction calculations may gloss over specialized implementations necessary to realize inference speedups that are difficult to implement in practice.
%are not enough to accurately estimate inference speed.
%For example, spares pruning methods only reduce inference time with specialized software or hardware.
%Per-frame inference times are measured using inference engines to more accurately measure production settings. 

We employ structured magnitude pruning to perform architecture search on the CRUSE class of models.
We devise a framework to select pruning configurations of varying size.
The CRUSE architecture we study consists of 4 symmetric convolutional and deconvolution encoder and decoder layers, with a parallel GRU layer in between.

There are also skip connections between each corresponding encoder and decoder layer.
The network can be parameterized by a vector of length 4.
Entries 1-3 specify the number of output channels for layer $i$ and the number of input  channels for layer $i+1$ in the encoding and decoding layers.
%connecting the $i$-th and $(i+1)$-th encoding or decoding layers.
The 4th entry specifies the channels connecting to the GRU layers, as well as their hidden size.
First, in Table~\ref{tab:cruse_profile} we profile the baseline CRUSE model to identify which layers to target for inference speedup.
The GRU layers dominant the inference time, following by the convolution layers.
This is due to the relatively large number of parameters in the GRU layers.
Table~\ref{tab:prune_config} specifies our 8 pruning configurations, as well as the baseline configuration.
We enforce monotonicity in the network parameterization, so that the number of channels at layer $i$ does not exceed the number of channels at layer $i+1$.
First, we determine how much to prune the GRU layers.
Note that this effects the 4th position in the network parameterization.
Then, we prune any of the encoding or decoding layers to maintain the monotonicity property.


We employ magnitude pruning.
For a GRU weight matrix $W \in \mathbb{R}^{n \times n}$ and pruning parameter $\rho$, we find a sub-matrix $\widehat{W} \in \mathbb{R}^{(1-\rho)n \times (1-\rho)n}$.
\[
\widehat{W} = W[\mathcal{I},\mathcal{J}] \\
s.t. \\
\mathcal{I} = \text{math here} 
\]
Importantly, retraining is important to recover model quality after compression.
Training details and information about the audio processing pipeline can be found in~\cite{braun21cruse}.
%Structured magnitude pruning removes the lowest magnitude groups.
%[some math here, maybe]
%Importantly, retraining is important to recover model accuracy after pruning.
%[Details of the (re)training procedure] 
%[Details about audio]
%We process 20ms of audio at a time, sampled at 17kHz.

\outline{information about training, test data?}


\begin{table}[]
\centering
\begin{tabular}{c|c|c|c}
Prune & Benchmark & Speedup & P.835 DNSMOS \\
Config & (ms) & (vs baseline) & (SIG, BAK, OVR) \\
\hline
Baseline & 3.407 ($\pm$ .02) & &  3.8, 4.35, 3.57 \\
.125 & 2.609 ($\pm$ .01) & 1.31X & 3.86, 4.34, 3.6 \\
.250 & 2.095 ($\pm$ .01) & 1.63X & 3.85, 4.33, 3.59 \\
.500 & 1.385 ($\pm$ .02) & 2.46X & 3.83, 4.31, 3.56 \\
.5625 & 1.141 ($\pm$ .01) & 2.99X & 3.8, 4.27, 3.52 
\\
.625 & 0.963 ($\pm$ .04) & 3.54X & 3.79, 4.28, 3.52 \\
.6875 & 0.794 ($\pm$ .01) & 4.29X & 3.79, 4.26, 3.5 \\
.750 & 0.654 ($\pm$ .003) & 5.21X & 3.76, 4.25, 3.47 \\
.875 & 0.470 ($\pm$ .01) & 7.25X & 3.7, 4.15, 3.37 
\end{tabular}
\caption{Speedup via structured pruning for CRUSE class of models}
\label{tab:prune_speedup}
\end{table}

In Figure~\ref{fig:struct_speedup} and Table~\ref{tab:prune_speedup}, we see the results of pruning and retraining at these configurations.
We achieve a smooth degradation in DNSMOS scores as we increase the amount of pruning.
This trade-off is quite flat: we reach a 3.64X memory reduction and a 2.46X inference speedup with only a 0.01 degradation in OVR DNSMOS.
Note that the .125 configuration achieves higher DNSMOS scores than the Baseline because we are doing additional retraining on top of the baseline.
At the extreme, we achieve a 7.25X inference speedup with a 0.2 OVR DNSMOS degradation.


\outline{An alternative configuration (width of each layer) than what was presented in CRUSE paper.}

\outline{
We also directly train the CRUSE model in the given configurations, with the same total amount of epochs.
Table X shows the P.835 DNSMOS scores between pruning and direct training, at various model sizes.
We can see that the variation in DNSMOS ratings between pruning and direct training is less than 0.02, where X is audible to experts [cite].
%\\
%%
So the takeaway is that, regardless if you use direct training or pruning, we have shown that you can compress the baseline CRUSE32 model to levels previously not investigated with our new network configuration, and the models still remain viable with a smooth degradation.
}

%\outline{
%\\
%
%Figure X shows the per-frame inference time and the P.835 DNSMOS subjective measure of audio quality.
%The P.835 standard [cite] has scores for the signal, background, and overall quality.
%We see that we can achieve up to \_X speedup over the baseline model, with a smooth degradation of DNSMOS scores.
%\\
%%
%We also directly train the CRUSE model in the given configurations, with the same total amount of epochs.
%Table X shows the P.835 DNSMOS scores between pruning and direct training, at various model sizes.
%We can see that the variation in DNSMOS ratings between pruning and direct training is less than 0.02, where X is audible to experts [cite].
%\\
%%
%So the takeaway is that, regardless if you use direct training or pruning, we have shown that you can compress the baseline CRUSE32 model to levels previously not investigated, and the models still remain viable with a smooth degradation.
%%
%}

\subsection{Comparison to slimmable neural networks}
\outline{
\begin{itemize}
    \item We have (perhaps) smarter network sub-selection based on magnitude pruning
    \item We have different training procedure using shared baseline model, and pull, update, push cycle.
    This allows us to do local (layer) pruning or selection
    \item Because of the way I do optimization step in a seaprate and actually smaller network, it is actually different from slimmable NN approach. 
    And may be meaningfully different, because I'm not seeing these optimization difficulties
    \item our joint training procedure is different because it does not preserve connections, this may make training more stable.
    \item In addition, our sub-network selection and joint training are different in ways that we will explain in section [section].
\end{itemize}
}


\outline{
\begin{itemize}
    \item Note that the Lottery ticket hypothesis doesn't easily apply here, they were talking about sparse pruning, and used constant learning rate.
\end{itemize}
}
